Modelling realistic clay systems with ClayCode

Clays are a broad class of ubiquitous layered materials. Their specific chemophysical properties are intimately connected to their molecular structure, featuring repeating patterns broken by substitutions. Molecular dynamics simulations can provide insight into the mechanisms leading to the emergent properties of these layered materials, however up to now idealised clay structures have been simulated to make the modelling process tractable. We present ClayCode, software facilitating the modelling of clay systems closely resembling experimentally determined structures. By comparing a realistic model to a commonly used montmorillonite clay model, we demonstrate that idealised models feature noticeably different ionic adsorption patterns. We then present an application of ClayCode to the study the competitive barium and sodium adsorption on Wyoming montmorillonite, Georgia kaolinite, and Montana illite, of interest in the context of nuclear waste disposal.

==> input_files/IMt-1.yaml <==

# =============================================================================
# General specifications for clay model construction
# =============================================================================

# =============================================================================
# Required Parameters
# =============================================================================

OUTPATH: .

# name of system to call according to CLAY_COMP (exp_clay.csv)
# compositions currently included are: 'NAu-1-fe' 'NAu-2-fe' 'NG-1'  'SWa-1' 'L31' 'IMt-1' 'KGa-1'
SYSNAME: IMt-1

# specify whether new clay model should be constructed:
# new - a new clay model is constructed
# load - sheet coordinates or unit cell sequences are loaded from existent ._gro or .npy files
# load: [X, Y]
# with X - 'np' or '_gro', Y - '.npy' or '._gro' filename
# False - no clay model is constructed
BUILD: new

# name of .csv file with target stoichiometry
CLAY_COMP: exp_clay.csv

# clay type available options in 'clay_units' directory:
# Dioctahedral 2:1 - D21
# Trioctahedral 2:1 - T21
# Dioctahedral 1:1 - D11
# Trioctahedral 1:1 - T11
# layered double hydroxide 3:1 - L31
# layered double hydroxide 2:1 - L21
# Sepiolite - SEP

CLAY_TYPE: CD21


# =============================================================================
# Optional: Clay Sheet and Interlayer Specifications
# =============================================================================

# number of unit cells in x direction (Default 7)
X_CELLS: 7

# number of unit cells in y direction (Default 5)
Y_CELLS: 5

# number of unit cells in z direction (Default 3)
N_SHEETS: 3 # 3

# ----------------------------------------------------------------------------
# Optional: Unit Cell Composition and Ratios input
# if not given, these will be calculated from data in the CLAY_COMP .csv file
# (Default UC_INDEX_LIST: [], UC_RATIOS_LIST: [])
# -----------------------------------------------------------------------------

# required UCs to builder system as list
# UC_INDEX_LIST: [1]

# probability list of unit cells in system
# p(tot): 1.00
# UC_RATIOS_LIST: [1]

# -----------------------------------------------------------------------------

# interlayer solvent present or not (Default True)
IL_SOLV: False

# -----------------------------------------------------------------------------
# Optional: Interlayer Ion Specification Options (comment the other options!)
# (Default UC_WATERS: 20)
# -----------------------------------------------------------------------------

# 1. Number of water molecules that should be added per ion (ION_WATERS)
# a. as ion species dictionary for hydration number
# ION_WATERS: {'Ca': 12,
#               'Na': 12
#               }

# b. as ion species int for hydration number
# ION_WATERS: 12

# 3. OR per unit cell
# UC_WATERS: 20

# 4. OR for a target d-spacing value in A
# SPACING_WATERS: 10.0

# =============================================================================
# Optional: Simulation Box Specifications
# =============================================================================

# full simulation box height in A (Default 150.0)
BOX_HEIGHT: 150 # 150.0

# =============================================================================
# Optional: Solvation and Bulk Ions Specifications
# =============================================================================

# Bulk solvent added or not (Default: True)
BULK_SOLV: True

# Ion species and concentration in mol/L name to add in bulk solvent
# (Default: BULK_IONS:
#  Na: 0.1)

BULK_IONS:
  Ba: 0.1
  Na: 0.1

# =============================================================================
# Optional: Simulation Runs Specifications
# =============================================================================

# Generate scripts and '.mdp' files for simulation runs.
# Available options:
# EM - energy minimisation
# EQ - equilibration
# D-SPACE - d-spacing equilibration
# P - production
# SIMINP: [EM, D-SPACE]

# select where EM and EQ should be run (Default: False)
# MDRUNS_REMOTE: False

# -----------------------------------------------------------------------------
# d-spacing equilibration options
# -----------------------------------------------------------------------------

# Target d-spacing in A
# D_SPACE: 19.5

# Water molecules to be removed at a time during d-spacing equilibration runs
# REMOVE_STEPS: 1000

# Absolute number of water molecules per interlayer space
# SHEET_WAT: 2

# Number of water molecules per unit cell
# UC_WAT: 0.1

# Percentage of water molecules from interlayer
# PERCENT_WAT: 5

# -----------------------------------------------------------------------------
# bash alias for used GROMACS version
# -----------------------------------------------------------------------------

GMX: gmx 


==> input_files/KGa-1.yaml <==

# =============================================================================
# General specifications for clay model construction
# =============================================================================

# =============================================================================
# Required Parameters
# =============================================================================

OUTPATH: .

# name of system to call according to CLAY_COMP (exp_clay.csv)
# compositions currently included are: 'NAu-1-fe' 'NAu-2-fe' 'NG-1'  'SWa-1' 'L31' 'IMt-1' 'KGa-1'
SYSNAME: KGa-1

# specify whether new clay model should be constructed:
# new - a new clay model is constructed
# load - sheet coordinates or unit cell sequences are loaded from existent ._gro or .npy files
# load: [X, Y]
# with X - 'np' or '_gro', Y - '.npy' or '._gro' filename
# False - no clay model is constructed
BUILD: new

# name of .csv file with target stoichiometry
CLAY_COMP: exp_clay.csv

# clay type available options in 'clay_units' directory:
# clay type available options in 'clay_units' directory:
# Dioctahedral 2:1 - D21
# Trioctahedral 2:1 - T21
# Dioctahedral 1:1 - D11
# Trioctahedral 1:1 - T11
# layered double hydroxide 3:1 - L31
# layered double hydroxide 2:1 - L21
# Sepiolite - SEP

CLAY_TYPE: CD11


# =============================================================================
# Optional: Clay Sheet and Interlayer Specifications
# =============================================================================

# number of unit cells in x direction (Default 7)
X_CELLS: 7

# number of unit cells in y direction (Default 5)
Y_CELLS: 5

# number of unit cells in z direction (Default 3)
N_SHEETS: 3

# ----------------------------------------------------------------------------
# Optional: Unit Cell Composition and Ratios input
# if not given, these will be calculated from data in the CLAY_COMP .csv file
# (Default UC_INDEX_LIST: [], UC_RATIOS_LIST: [])
# -----------------------------------------------------------------------------

# required UCs to builder system as list
# UC_INDEX_LIST: [1]

# probability list of unit cells in system
# p(tot): 1.00
# UC_RATIOS_LIST: [1]

# -----------------------------------------------------------------------------

# interlayer solvent present or not (Default True)
IL_SOLV: False  

# -----------------------------------------------------------------------------
# Optional: Interlayer Ion Specification Options (comment the other options!)
# (Default UC_WATERS: 20)
# -----------------------------------------------------------------------------

# 1. Number of water molecules that should be added per ion (ION_WATERS)
# a. as ion species dictionary for hydration number
# ION_WATERS: {'Ca': 12,
#               'Na': 12
#               }

# b. as ion species int for hydration number
# ION_WATERS: 12

# 3. OR per unit cell
UC_WATERS: 0

# 4. OR for a target d-spacing value in A
# SPACING_WATERS: 10.0

# =============================================================================
# Optional: Simulation Box Specifications
# =============================================================================

# full simulation box height in A (Default 150.0)
BOX_HEIGHT: 150.0

# =============================================================================
# Optional: Solvation and Bulk Ions Specifications
# =============================================================================

# Bulk solvent added or not (Default: True)
BULK_SOLV: True

# Ion species and concentration in mol/L name to add in bulk solvent
# (Default: BULK_IONS:
#  Na: 0.1)

BULK_IONS:
  Na: 0.1
  Ba: 0.1

# =============================================================================
# Optional: Simulation Runs Specifications
# =============================================================================

# -----------------------------------------------------------------------------
# bash alias for used GROMACS version
# -----------------------------------------------------------------------------

GMX: gmx


==> input_files/SWy-1-simplified.yaml <==

# =============================================================================
# General specifications for clay model construction
# =============================================================================

# =============================================================================
# Required Parameters
# =============================================================================

OUTPATH: .

# name of system to call according to CLAY_COMP (exp_clay.csv)
# compositions currently included are: 'NAu-1-fe' 'NAu-2-fe' 'NG-1'  'SWa-1' 'L31' 'IMt-1' 'KGa-1'
SYSNAME: SWy-1-simplified

# specify whether new clay model should be constructed:
# new - a new clay model is constructed
# load - sheet coordinates or unit cell sequences are loaded from existent ._gro or .npy files
# load: [X, Y]
# with X - 'np' or '_gro', Y - '.npy' or '._gro' filename
# False - no clay model is constructed
BUILD: new

# name of .csv file with target stoichiometry
CLAY_COMP: exp_clay.csv

# clay type available options in internal database:
# trans-Dioctahedral 2:1 - TD21
# cis-Diioctahedral 2:1 - TD21
# Trioctahedral 2:1 - T21
# cis-Dioctahedral 1:1 - CD11
# Trioctahedral 1:1 - T11
# old dioctaedral 2:1 unit cells - D21

CLAY_TYPE: D21


# =============================================================================
# Optional: Clay Sheet and Interlayer Specifications
# =============================================================================

# number of unit cells in x direction (Default 7)
X_CELLS: 7

# number of unit cells in y direction (Default 5)
Y_CELLS: 5

# number of unit cells in z direction (Default 3)
N_SHEETS: 3

# ----------------------------------------------------------------------------
# Optional: Unit Cell Composition and Ratios input
# if not given, these will be calculated from data in the CLAY_COMP .csv file
# (Default UC_INDEX_LIST: [], UC_RATIOS_LIST: [])
# -----------------------------------------------------------------------------

# required UCs to builder system as list
# UC_INDEX_LIST: [1]

# probability list of unit cells in system
# p(tot): 1.00
UC_INDEX_RATIOS: {22: 1}

# -----------------------------------------------------------------------------

# interlayer solvent present or not (Default True)
IL_SOLV: True

# -----------------------------------------------------------------------------
# Optional: Interlayer Ion Specification Options (comment the other options!)
# (Default UC_WATERS: 20)
# -----------------------------------------------------------------------------

# 1. Number of water molecules that should be added per ion (ION_WATERS)
# a. as ion species dictionary for hydration number
# ION_WATERS: {'Ca': 12,
#               'Na': 12
#               }

# b. as ion species int for hydration number
#ION_WATERS : 22

# 3. OR per unit cell
UC_WATERS: 20

# 4. OR for a target d-spacing value in A
#SPACING_WATERS: 20

# =============================================================================
# Optional: Simulation Box Specifications
# =============================================================================

# full simulation box height in A (Default 150.0)
BOX_HEIGHT: 150.0

# =============================================================================
# Optional: Solvation and Bulk Ions Specifications
# =============================================================================

# Bulk solvent added or not (Default: True)
BULK_SOLV: True

# Ion species and concentration in mol/L name to add in bulk solvent
# (Default: BULK_IONS:
#  Na: 0.1)

BULK_IONS:
  Na: 0.1
  Ba: 0.1

# =============================================================================
# Optional: Simulation Runs Specifications
# =============================================================================

# -----------------------------------------------------------------------------
# bash alias for used GROMACS version
# -----------------------------------------------------------------------------

GMX: gmx


==> input_files/SWy-123.yaml <==

# =============================================================================
# General specifications for clay model construction
# =============================================================================

# =============================================================================
# Required Parameters
# =============================================================================

OUTPATH: .

# name of system to call according to CLAY_COMP (exp_clay.csv)
# compositions currently included are: 'NAu-1-fe' 'NAu-2-fe' 'NG-1' 'SWa-1' 'L31' 'IMt-1' 'KGa-1'
SYSNAME: SWy-123

# specify whether new clay model should be constructed:
# new - a new clay model is constructed
# load - sheet coordinates or unit cell sequences are loaded from existent ._gro or .npy files
# load: [X, Y]
# with X - 'np' or '_gro', Y - '.npy' or '._gro' filename
# False - no clay model is constructed
BUILD: new

# name of .csv file with target stoichiometry
CLAY_COMP: exp_clay.csv

# clay type available options in internal database:
# trans-Dioctahedral 2:1 - TD21
# cis-Diioctahedral 2:1 - TD21
# Trioctahedral 2:1 - T21
# cis-Dioctahedral 1:1 - CD11
# Trioctahedral 1:1 - T11
# old dioctaedral 2:1 unit cells - D21

CLAY_TYPE: CD21


# =============================================================================
# Optional: Clay Sheet and Interlayer Specifications
# =============================================================================

# number of unit cells in x direction (Default 7)
X_CELLS: 7

# number of unit cells in y direction (Default 5)
Y_CELLS: 5

# number of unit cells in z direction (Default 3)
N_SHEETS: 3

# ----------------------------------------------------------------------------
# Optional: Unit Cell Composition and Ratios input
# if not given, these will be calculated from data in the CLAY_COMP .csv file
# (Default UC_INDEX_LIST: [], UC_RATIOS_LIST: [])
# -----------------------------------------------------------------------------

# required UCs to builder system as list
#UC_INDEX_LIST: [0]

# probability list of unit cells in system
# p(tot): 1.00
#UC_RATIOS_LIST: [1]
#UC_INDEX_RATIOS:
#  1: 0.5
#  9: 0.5

# -----------------------------------------------------------------------------

# interlayer solvent present or not (Default True)
IL_SOLV: True

# -----------------------------------------------------------------------------
# Optional: Interlayer Ion Specification Options (comment the other options!)
# (Default UC_WATERS: 20)
# -----------------------------------------------------------------------------

# 1. Number of water molecules that should be added per ion (ION_WATERS)
# a. as ion species dictionary for hydration number
# ION_WATERS: {'Ca': 12,
#               'Na': 12
#               }

# b. as ion species int for hydration number
# ION_WATERS : 12

# 3. OR per unit cell
UC_WATERS: 20

# 4. OR for a target d-spacing value in A
#SPACING_WATERS: 20

# =============================================================================
# Optional: Simulation Box Specifications
# =============================================================================

# full simulation box height in A (Default 150.0)
BOX_HEIGHT: 150.0

# =============================================================================
# Optional: Solvation and Bulk Ions Specifications
# =============================================================================

# Bulk solvent added or not (Default: True)
BULK_SOLV: True

# Ion species and concentration in mol/L name to add in bulk solvent
# (Default: BULK_IONS:
#  Na: 0.1)

BULK_IONS:
  Na: 0.1
  Ba: 0.1

# =============================================================================
# Optional: Simulation Runs Specifications
# =============================================================================

# -----------------------------------------------------------------------------
# bash alias for used GROMACS version
# -----------------------------------------------------------------------------

GMX: gmx


==> input_files/exp_clay.csv <==
sheet,element,KGa-1,SWy-1-simplified,SWy-123,IMt-1
T,Si,3.83,8,7.98,6.77
T,Al,0.17,,0.02,1.23
T,Fe,,,,
O,Fe,,,,
O,Fe3,0.02,,0.41,0.76
O,Fe2,,,,0.06
O,Al,3.86,3,3.01,2.69
O,Mg,,1,0.54,0.43
O,Mn,,,0.01,
O,Ti,0.11,,,0.06
I,Ca,0.01,1,1,0.06
I,Na,0.01,,,
I,Mg,0.02,,,0.09
I,K,0.01,,,1.37
I,Cl,,,,
C,T,-0.17,0,-0.02,-1.23
C,O,0.11,-1,-0.53,-0.44
C,tot,-0.06,-1,-0.55,-1.68

